Cardea: An Open Automated Machine Learning Framework for Electronic Health Records

An estimated 180 papers focusing on deep learning and EHR were published between 2010 and 2018. Despite the common workflow structure appearing in these publications, no trusted and verified software framework exists, forcing researchers to arduously repeat previous work. In this paper, we propose Cardea, an extensible open-source automated machine learning framework encapsulating common prediction problems in the health domain and allows users to build predictive models with their own data. This system relies on two components: Fast Healthcare Interoperability Resources (FHIR) -- a standardized data structure for electronic health systems -- and several AUTOML frameworks for automated feature engineering, model selection, and tuning. We augment these components with an adaptive data assembler and comprehensive data- and model- auditing capabilities. We demonstrate our framework via 5 prediction tasks on MIMIC-III and Kaggle datasets, which highlight Cardea's human competitiveness, flexibility in problem definition, extensive feature generation capability, adaptable automatic data assembler, and its usability.

==> data/dim_los.csv <==
x,y
3.0,0.6131550101236657
3.0535117056856187,0.6147760782734157
3.1070234113712374,0.6163358413835712
3.160535117056856,0.6178346738036659
3.2140468227424748,0.6192729498832336
3.2675585284280935,0.620651043971808
3.321070234113712,0.6219693304189229
3.374581939799331,0.6232281835741125
3.42809364548495,0.6244279777869101
3.4816053511705687,0.6255690874068496
3.5351170568561874,0.626651886783465
3.588628762541806,0.6276767502662899
3.6421404682274248,0.6286440522048582
3.6956521739130435,0.6295541669487037
3.749163879598662,0.6304074688473603
3.802675585284281,0.6312043322503617
3.8561872909698995,0.6319451315072414
3.9096989966555182,0.6326302409675338
3.9632107023411374,0.6332600349807723
4.016722408026756,0.6338348878964908
4.070234113712375,0.634355174064223
4.1237458193979935,0.6348212678335029
4.177257525083612,0.6352335435538643
4.230769230769231,0.6355923755748405
4.2842809364548495,0.6358981382459661
4.337792642140468,0.6361512059167744
4.391304347826087,0.6363519529367994
4.444816053511706,0.6365007536555745
4.498327759197324,0.6365979824226341
4.551839464882943,0.6366440135875114
4.605351170568562,0.6366392214997407
4.65886287625418,0.6365839805088556
4.712374581939799,0.6364786649643899
4.765886287625418,0.6363236492158775
4.8193979933110365,0.6361193076128518
4.872909698996655,0.6358660145048471
4.926421404682275,0.635564144241397
4.979933110367893,0.6352140711720353
5.033444816053512,0.6348167865568705
5.086956521739131,0.6343816568339741
5.1404682274247495,0.6339240842944804
5.193979933110368,0.6334596044822087
5.247491638795987,0.6330037529409773
5.301003344481606,0.6325720652146051
5.354515050167224,0.6321800768469114
5.408026755852843,0.6318433233817142
5.461538461538462,0.6315773403628329
5.51505016722408,0.6313976633340859
5.568561872909699,0.6313198278392924
5.622073578595318,0.6313593694222707
5.6755852842809364,0.6315318236268399
5.729096989966555,0.6318527259968189
5.782608695652174,0.6323376120760261
5.8361204013377925,0.6330020174082807
5.889632107023411,0.6338614775374013
5.94314381270903,0.6349315280072066
5.996655518394649,0.6362277043615157
6.050167224080267,0.637761256845791
6.103678929765886,0.6395227507290472
6.157190635451505,0.6414965182344817
6.210702341137123,0.6436668903155747
6.264214046822742,0.646018197925806
6.317725752508361,0.6485347720186555
6.3712374581939795,0.6512009435476035
6.424749163879598,0.6540010434661296
6.478260869565217,0.656919402727714
6.5317725752508355,0.6599403522858365
6.585284280936454,0.6630482230939769
6.638795986622073,0.6662273461056156
6.692307692307692,0.6694620522742322
6.74581939799331,0.6727366725533066
6.79933110367893,0.6760355378963189
6.852842809364549,0.6793429792567492
6.906354515050167,0.6826433275880772
6.959866220735786,0.685920913843783
7.013377926421405,0.6891601029897234
7.066889632107023,0.6923493754893787
7.120401337792642,0.6954852047148362
7.173913043478261,0.6985649823723635
7.2274247491638794,0.7015861001682283
7.280936454849498,0.7045459498086982
7.334448160535117,0.7074419230000408
7.3879598662207355,0.7102714114485239
7.441471571906354,0.7130318068604149
7.494983277591973,0.7157205009419815
7.548494983277592,0.7183348853994912
7.60200668896321,0.7208723519392118
7.655518394648829,0.7233302922674112
7.709030100334448,0.7257060980903567
7.762541806020066,0.7279971611143159
7.816053511705686,0.7302008730455566
7.869565217391305,0.7323146255903462
7.923076923076923,0.7343358104549526
7.976588628762542,0.7362618193456433
8.03010033444816,0.7380897748625498
8.08361204013378,0.739812108151916
8.137123745819398,0.7414172654481349
8.190635451505017,0.7428935663691322
8.244147157190636,0.744229330532833
8.297658862876254,0.7454128775571628
8.351170568561873,0.7464325270600473
8.404682274247492,0.7472765986594122
8.45819397993311,0.7479334119731825
8.511705685618729,0.7483912866192842
8.565217391304348,0.7486385422156424
8.618729096989966,0.748663498380183
8.672240802675585,0.7484544747308313
8.725752508361204,0.7479997908855125
8.779264214046822,0.7472877664621527
8.832775919732441,0.746306721078677
8.88628762541806,0.745044974353011
8.939799331103679,0.7434908459030802
8.993311036789297,0.7416326553468103
9.046822742474916,0.7394642534832785
9.100334448160535,0.7370117912743811
9.153846153846153,0.7343131109541289
9.207357859531772,0.731406070882425
9.26086956521739,0.7283285294191725
9.31438127090301,0.7251183449242746
9.367892976588628,0.7218133757576342
9.421404682274247,0.7184514802791542
9.474916387959865,0.715070516848738
9.528428093645484,0.7117083438262886
9.581939799331103,0.708402819571709
9.635451505016722,0.7051918024449025
9.68896321070234,0.7021131508057719
9.742474916387959,0.6992047230142203
9.795986622073578,0.6965043774301509
9.849498327759196,0.694049972413467
9.903010033444815,0.6918793663240711
9.956521739130434,0.6900304175218668
10.010033444816052,0.6885409068099846
10.063545150501671,0.6874292229259981
10.11705685618729,0.6866689411554339
10.170568561872908,0.68622732596053
10.224080267558527,0.6860716418035236
10.277591973244146,0.6861691531466523
10.331103678929765,0.6864871244521532
10.384615384615383,0.6869928201822639
10.438127090301002,0.6876535047992217
10.49163879598662,0.6884364427652643
10.545150501672241,0.6893088985426289
10.59866220735786,0.6902381365935529
10.652173913043478,0.6911914213802739
10.705685618729097,0.6921360173650289
10.759197324414716,0.6930391890100558
10.812709030100335,0.693868200777592
10.866220735785953,0.6945903171298744
10.919732441471572,0.6951728025291409
10.97324414715719,0.6955829214376288
11.02675585284281,0.6957892174772532
11.080267558528428,0.6957896549425194
11.133779264214047,0.695611618800522
11.187290969899665,0.6952837731780338
11.240802675585284,0.6948347822018269
11.294314381270903,0.6942933099986746
11.347826086956522,0.6936880206953492
11.40133779264214,0.6930475784186235
11.454849498327759,0.6924006472952701
11.508361204013378,0.6917758914520614
11.561872909698996,0.6912019750157703
11.615384615384615,0.6907075621131692
11.668896321070234,0.690321316871031
11.722408026755852,0.6900719034161281
11.775919732441471,0.6899879858752334
11.82943143812709,0.6900982283751191
11.882943143812708,0.6904312950425583
11.936454849498327,0.6910158500043232
11.989966555183946,0.6918805573871867
12.043478260869565,0.6930489067170813
12.096989966555183,0.6945076424367777
12.150501672240802,0.6962276083380344
12.20401337792642,0.6981795846194282
12.25752508361204,0.7003343514795353
12.311036789297658,0.7026626891169322
12.364548494983277,0.7051353777301953
12.418060200668895,0.7077231975179005
12.471571906354514,0.7103969286786247
12.525083612040133,0.7131273514109439
12.578595317725751,0.7158852459134346
12.632107023411372,0.7186413923846731
12.68561872909699,0.7213665710232358
12.73913043478261,0.7240315620276987
12.792642140468228,0.7266071455966387
12.846153846153847,0.7290641019286316
12.899665551839465,0.7313732112222542
12.953177257525084,0.7335052536760827
13.006688963210703,0.7354310225955414
13.060200668896321,0.7371308137508652
13.11371237458194,0.7386111759288628
13.167224080267559,0.7398831535652117
13.220735785953178,0.7409577910955893
13.274247491638796,0.7418461329556731
13.327759197324415,0.7425592235811409
13.381270903010034,0.7431081074076699
13.434782608695652,0.7435038288709377
13.488294314381271,0.7437574324066218
13.54180602006689,0.7438799624503999
13.595317725752508,0.7438824634379494
13.648829431438127,0.7437759798049475
13.702341137123746,0.7435715559870724
13.755852842809364,0.7432802364200011
13.809364548494983,0.742913065539411
13.862876254180602,0.7424810877809802
13.91638795986622,0.7419953475803858
13.96989966555184,0.7414668893733053
14.023411371237458,0.7409066717696282
14.076923076923077,0.7403229522440096
14.130434782608695,0.7397208082129592
14.183946488294314,0.7391051346819087
14.237458193979933,0.7384808266562901
14.290969899665551,0.7378527791415345
14.34448160535117,0.7372258871430741
14.397993311036789,0.7366050456663406
14.451505016722408,0.7359951497167655
14.505016722408026,0.7354010942997806
14.558528428093645,0.7348277744208176
14.612040133779264,0.7342800850853082
14.665551839464882,0.733762921298684
14.719063545150501,0.7332811780663772
14.77257525083612,0.7328397503938189
14.826086956521738,0.7324435332864412
14.879598662207357,0.7320974217496756
14.933110367892976,0.731806310788954
14.986622073578594,0.731575095409708
15.040133779264213,0.7314080461427808
15.093645484949832,0.7313039982772278
15.14715719063545,0.7312589885308005
15.20066889632107,0.7312690304925621
15.254180602006688,0.7313301377515758
15.307692307692307,0.7314383238969043
15.361204013377927,0.7315896025176114
15.414715719063546,0.7317799872027596
15.468227424749164,0.7320054915414124
15.521739130434783,0.7322621291226328
15.575250836120402,0.732545913535484
15.62876254180602,0.7328528583690292
15.68227424749164,0.7331789772123314
15.735785953177258,0.7335202836544535
15.789297658862877,0.733872791284459
15.842809364548495,0.734232513691411
15.896321070234114,0.7345954644643724
15.949832775919733,0.7349576571924065
16.003344481605353,0.7353151056138096
16.05685618729097,0.7356645560523386
16.11036789297659,0.7360051859887572
16.163879598662206,0.7363366765656602
16.217391304347828,0.7366587089256419
16.270903010033443,0.7369709642112976
16.324414715719065,0.7372731235652217
16.37792642140468,0.7375648681300092
16.431438127090303,0.737845879048255
16.484949832775918,0.7381158374625537
16.53846153846154,0.7383744245155001
16.591973244147155,0.7386213213496889
16.645484949832777,0.7388562091077153
16.698996655518393,0.7390787689321737
16.752508361204015,0.7392886819656589
16.80602006688963,0.7394856293507657
16.859531772575252,0.7396692922300893
16.913043478260867,0.7398393517462238
16.96655518394649,0.7399954890417645
17.020066889632105,0.7401373952637593
17.073578595317727,0.7402652147239491
17.127090301003342,0.7403797205325052
17.180602006688964,0.7404817321165148
17.23411371237458,0.7405720689030642
17.287625418060202,0.7406515503192398
17.341137123745817,0.7407209957921284
17.39464882943144,0.7407812247488166
17.448160535117054,0.7408330566163911
17.501672240802677,0.7408773108219385
17.55518394648829,0.7409148067925451
17.608695652173914,0.7409463639552977
17.66220735785953,0.7409728017372827
17.71571906354515,0.7409949395655869
17.769230769230766,0.7410135968672972
17.82274247491639,0.7410295930694994
17.876254180602004,0.7410437475992808
17.929765886287626,0.7410568798837275
17.98327759197324,0.7410698093499265
18.036789297658864,0.7410833554249641
18.090301003344482,0.7410983375359271
18.1438127090301,0.7411155751099017
18.19732441471572,0.741135887573975
18.25083612040134,0.7411600943552332
18.304347826086957,0.7411890148807632
18.357859531772576,0.7412234685776515
18.411371237458194,0.7412642748729846
18.464882943143813,0.7413122531938492
18.51839464882943,0.7413682229673317
18.57190635451505,0.741433003620519
18.62541806020067,0.7415074145804973
18.678929765886288,0.7415922752743535
18.732441471571907,0.741688405129174
18.785953177257525,0.7417966235720457
18.839464882943144,0.7419177500300548
18.892976588628763,0.7420526039302882
18.94648829431438,0.7422020046998323
19.0,0.7423667717657738


==> data/dim_mortality.csv <==
x,y
3.0,0.6468618257977503
3.0535117056856187,0.6464207038564775
3.1070234113712374,0.645912124896821
3.160535117056856,0.6453418367970344
3.2140468227424748,0.6447155874353704
3.2675585284280935,0.6440391246900828
3.321070234113712,0.6433181964394249
3.374581939799331,0.6425585505616499
3.42809364548495,0.641765934935011
3.4816053511705687,0.6409460974377617
3.5351170568561874,0.6401047859481551
3.588628762541806,0.6392477483444445
3.6421404682274248,0.6383807325048835
3.6956521739130435,0.6375094863077253
3.749163879598662,0.6366397576312232
3.802675585284281,0.6357772943536304
3.8561872909698995,0.6349278443532
3.9096989966555182,0.6340971555081859
3.9632107023411374,0.6332909756968409
4.016722408026756,0.6325150527974185
4.070234113712375,0.631775134688172
4.1237458193979935,0.6310769692473547
4.177257525083612,0.6304263043532199
4.230769230769231,0.6298288878840207
4.2842809364548495,0.6292904677180108
4.337792642140468,0.6288167917334434
4.391304347826087,0.6284136078085715
4.444816053511706,0.6280866638216487
4.498327759197324,0.6278417076509283
4.551839464882943,0.6276844871746635
4.605351170568562,0.6276207502711078
4.65886287625418,0.627656244818514
4.712374581939799,0.6277967186951361
4.765886287625418,0.628047919779227
4.8193979933110365,0.62841559594904
4.872909698996655,0.6289054950828284
4.926421404682275,0.6295233650588458
4.979933110367893,0.6302749537553453
5.033444816053512,0.6311648384896028
5.086956521739131,0.6321817050430693
5.1404682274247495,0.6333027864285946
5.193979933110368,0.6345050628178578
5.247491638795987,0.635765514382538
5.301003344481606,0.6370611212943146
5.354515050167224,0.6383688637248662
5.408026755852843,0.6396657218458721
5.461538461538462,0.6409286758290114
5.51505016722408,0.6421347058459632
5.568561872909699,0.6432607920684065
5.622073578595318,0.6442839146680203
5.6755852842809364,0.6451810538164839
5.729096989966555,0.6459291896854761
5.782608695652174,0.6465053024466763
5.8361204013377925,0.6468863722717633
5.889632107023411,0.6470493793324164
5.94314381270903,0.6469713038003143
5.996655518394649,0.6466291258471366
6.050167224080267,0.6460076311836594
6.103678929765886,0.6451292825687898
6.157190635451505,0.6440278960625986
6.210702341137123,0.6427372900379085
6.264214046822742,0.6412912828675433
6.317725752508361,0.6397236929243262
6.3712374581939795,0.6380683385810803
6.424749163879598,0.6363590382106289
6.478260869565217,0.6346296101857953
6.5317725752508355,0.6329138728794028
6.585284280936454,0.6312456446642749
6.638795986622073,0.6296587439132343
6.692307692307692,0.6281869889991046
6.74581939799331,0.6268641982947092
6.79933110367893,0.625724190172871
6.852842809364549,0.6248007830064134
6.906354515050167,0.6241277951681599
6.959866220735786,0.6237390450309335
7.013377926421405,0.6236681738144981
7.066889632107023,0.6239273872184478
7.120401337792642,0.6244872599734506
7.173913043478261,0.6253135836775743
7.2274247491638794,0.6263721499288871
7.280936454849498,0.6276287503254575
7.334448160535117,0.629049176465353
7.3879598662207355,0.6305992199466419
7.441471571906354,0.6322446723673926
7.494983277591973,0.6339513253256728
7.548494983277592,0.6356849704195505
7.60200668896321,0.6374113992470941
7.655518394648829,0.6390964034063717
7.709030100334448,0.6407057744954513
7.762541806020066,0.6422053041124007
7.816053511705686,0.6435607838552885
7.869565217391305,0.6447380053221824
7.923076923076923,0.6457027601111507
7.976588628762542,0.6464208398202616
8.03010033444816,0.6468597808088464
8.08361204013378,0.6470175366802743
8.137123745819398,0.6469178973861204
8.190635451505017,0.6465854738012992
8.244147157190636,0.6460448768007246
8.297658862876254,0.6453207172593108
8.351170568561873,0.6444376060519718
8.404682274247492,0.6434201540536217
8.45819397993311,0.6422929721391745
8.511705685618729,0.6410806711835444
8.565217391304348,0.6398078620616453
8.618729096989966,0.6384991556483913
8.672240802675585,0.6371791628186966
8.725752508361204,0.6358724944474751
8.779264214046822,0.634603761409641
8.832775919732441,0.6333975745801084
8.88628762541806,0.6322785448337911
8.939799331103679,0.6312712830456035
8.993311036789297,0.6304004000904596
9.046822742474916,0.6296865183232899
9.100334448160535,0.6291269685377222
9.153846153846153,0.6287106509822297
9.207357859531772,0.6284264542769479
9.26086956521739,0.6282632670420113
9.31438127090301,0.6282099778975556
9.367892976588628,0.6282554754637156
9.421404682274247,0.6283886483606266
9.474916387959865,0.6285983852084235
9.528428093645484,0.6288735746272417
9.581939799331103,0.6292031052372161
9.635451505016722,0.6295758656584818
9.68896321070234,0.6299807445111741
9.742474916387959,0.6304066304154281
9.795986622073578,0.6308424119913787
9.849498327759196,0.6312769778591613
9.903010033444815,0.6316992166389108
9.956521739130434,0.6320980169507624
10.010033444816052,0.6324622823299212
10.063545150501671,0.6327846456314956
10.11705685618729,0.6330663578589887
10.170568561872908,0.633309883660671
10.224080267558527,0.6335176876848133
10.277591973244146,0.6336922345796864
10.331103678929765,0.6338359889935611
10.384615384615383,0.6339514155747081
10.438127090301002,0.6340409789713981
10.49163879598662,0.6341071438319019
10.545150501672241,0.6341523748044904
10.59866220735786,0.6341791365374342
10.652173913043478,0.634189893679004
10.705685618729097,0.6341871108774706
10.759197324414716,0.6341732527811049
10.812709030100335,0.6341507840381777
10.866220735785953,0.6341221692969594
10.919732441471572,0.6340898732057209
10.97324414715719,0.6340563604127332
11.02675585284281,0.634024040442394
11.080267558528428,0.633994054970031
11.133779264214047,0.6339662778219006
11.187290969899665,0.6339405277003869
11.240802675585284,0.6339166233078735
11.294314381270903,0.6338943833467447
11.347826086956522,0.6338736265193845
11.40133779264214,0.6338541715281766
11.454849498327759,0.633835837075505
11.508361204013378,0.6338184418637537
11.561872909698996,0.6338018045953064
11.615384615384615,0.6337857439725476
11.668896321070234,0.6337700786978607
11.722408026755852,0.6337546274736299
11.775919732441471,0.633739209002239
11.82943143812709,0.633723641986072
11.882943143812708,0.6337077451275132
11.936454849498327,0.633691337128946
11.989966555183946,0.6336742366927544
12.043478260869565,0.6336563302368967
12.096989966555183,0.6336379850307963
12.150501672240802,0.6336197764220923
12.20401337792642,0.6336022805906139
12.25752508361204,0.6335860737161894
12.311036789297658,0.6335717319786485
12.364548494983277,0.6335598315578196
12.418060200668895,0.6335509486335313
12.471571906354514,0.6335456593856129
12.525083612040133,0.6335445399938935
12.578595317725751,0.6335481666382012
12.632107023411372,0.6335571154983656
12.68561872909699,0.6335719627542153
12.73913043478261,0.6335932845855791
12.792642140468228,0.6336216571722859
12.846153846153847,0.6336576566941647
12.899665551839465,0.6337018593310444
12.953177257525084,0.6337548412627537
13.006688963210703,0.6338171784332193
13.060200668896321,0.633889275757232
13.11371237458194,0.6339710656373634
13.167224080267559,0.6340623995617115
13.220735785953178,0.6341631290183737
13.274247491638796,0.6342731054954478
13.327759197324415,0.6343921804810317
13.381270903010034,0.634520205463223
13.434782608695652,0.6346570319301192
13.488294314381271,0.6348025113698186
13.54180602006689,0.6349564952704183
13.595317725752508,0.6351188351200165
13.648829431438127,0.6352893824067106
13.702341137123746,0.6354679886185985
13.755852842809364,0.6356545052437781
13.809364548494983,0.6358487837703468
13.862876254180602,0.6360506756864023
13.91638795986622,0.6362600324800427
13.96989966555184,0.6364767056393652
14.023411371237458,0.636700549754808
14.076923076923077,0.6369315170545875
14.130434782608695,0.6371696747162994
14.183946488294314,0.6374150965111418
14.237458193979933,0.6376678562103125
14.290969899665551,0.6379280275850098
14.34448160535117,0.6381956844064317
14.397993311036789,0.6384709004457764
14.451505016722408,0.6387537494742417
14.505016722408026,0.6390443052630259
14.558528428093645,0.639342641583327
14.612040133779264,0.6396488322063429
14.665551839464882,0.6399629509032719
14.719063545150501,0.6402850714453121
14.77257525083612,0.6406152676036615
14.826086956521738,0.6409536131495182
14.879598662207357,0.64130018185408
14.933110367892976,0.6416550474885452
14.986622073578594,0.6420182838241119
15.040133779264213,0.6423898152367623
15.093645484949832,0.6427682658107856
15.14715719063545,0.6431515901185779
15.20066889632107,0.6435377371993795
15.254180602006688,0.64392465609243
15.307692307692307,0.6443102958369693
15.361204013377927,0.6446926054722378
15.414715719063546,0.6450695340374752
15.468227424749164,0.6454390305719216
15.521739130434783,0.6457990441148175
15.575250836120402,0.646147523705402
15.62876254180602,0.6464824183829156
15.68227424749164,0.6468016771865983
15.735785953177258,0.64710324915569
15.789297658862877,0.6473850833294306
15.842809364548495,0.6476451287470604
15.896321070234114,0.6478813344478188
15.949832775919733,0.6480916494709466
16.003344481605353,0.6482740229801253
16.05685618729097,0.6484270150242928
16.11036789297659,0.6485512129352781
16.163879598662206,0.6486476240363009
16.217391304347828,0.6487172556505811
16.270903010033443,0.6487611151013389
16.324414715719065,0.6487802097117938
16.37792642140468,0.6487755468051659
16.431438127090303,0.6487481337046751
16.484949832775918,0.6486989777335413
16.53846153846154,0.6486290862149845
16.591973244147155,0.6485394664722242
16.645484949832777,0.648431125828481
16.698996655518393,0.6483050716069741
16.752508361204015,0.6481623111309239
16.80602006688963,0.6480038517235499
16.859531772575252,0.6478307007080725
16.913043478260867,0.6476438654077112
16.96655518394649,0.647444353145686
17.020066889632105,0.6472331839538411
17.073578595317727,0.647011953517629
17.127090301003342,0.6467830562830695
17.180602006688964,0.6465489455324053
17.23411371237458,0.6463120745478795
17.287625418060202,0.6460748966117347
17.341137123745817,0.6458398650062139
17.39464882943144,0.6456094330135602
17.448160535117054,0.6453860539160166
17.501672240802677,0.6451721809958257
17.55518394648829,0.6449702675352302
17.608695652173914,0.6447827668164737
17.66220735785953,0.6446121321217985
17.71571906354515,0.6444608167334479
17.769230769230766,0.6443312739336645
17.82274247491639,0.6442259570046912
17.876254180602004,0.6441473192287713
17.929765886287626,0.6440978138881472
17.98327759197324,0.6440798942650621
18.036789297658864,0.644096013641759
18.090301003344482,0.6441486253004803
18.1438127090301,0.6442401825234695
18.19732441471572,0.6443731385929692
18.25083612040134,0.6445499467912221
18.304347826086957,0.6447730604004718
18.357859531772576,0.6450449327029605
18.411371237458194,0.6453680169809314
18.464882943143813,0.6457447665166274
18.51839464882943,0.6461776345922914
18.57190635451505,0.6466690744901662
18.62541806020067,0.6472215394924947
18.678929765886288,0.6478374828815199
18.732441471571907,0.6485193579394848
18.785953177257525,0.6492696179486321
18.839464882943144,0.6500907161912048
18.892976588628763,0.6509851059494458
18.94648829431438,0.651955240505598
19.0,0.6530035731419044


==> data/dim_readmission.csv <==
x,y
3.0,0.5636728785331326
3.0535117056856187,0.5619731955774502
3.1070234113712374,0.5605486551657437
3.160535117056856,0.5593860597781003
3.2140468227424748,0.5584722118946069
3.2675585284280935,0.5577939139953509
3.321070234113712,0.5573379685604193
3.374581939799331,0.5570911780698992
3.42809364548495,0.5570403450038777
3.4816053511705687,0.5571722718424419
3.5351170568561874,0.5574737610656791
3.588628762541806,0.5579316151536763
3.6421404682274248,0.5585326365865204
3.6956521739130435,0.5592636278442991
3.749163879598662,0.560111391407099
3.802675585284281,0.5610627297550074
3.8561872909698995,0.5621044453681112
3.9096989966555182,0.5632233407264979
3.9632107023411374,0.5644062183102545
4.016722408026756,0.565639880599468
4.070234113712375,0.5669111300742256
4.1237458193979935,0.5682067692146143
4.177257525083612,0.5695136005007215
4.230769230769231,0.570818426412634
4.2842809364548495,0.5721080494304392
4.337792642140468,0.5733692720342239
4.391304347826087,0.5745888967040756
4.444816053511706,0.5757537259200812
4.498327759197324,0.5768505621623279
4.551839464882943,0.5778662079109027
4.605351170568562,0.5787874656458927
4.65886287625418,0.5796011378473853
4.712374581939799,0.5802940269954673
4.765886287625418,0.5808529355702261
4.8193979933110365,0.5812646660517485
4.872909698996655,0.581516020920122
4.926421404682275,0.5815938026554333
4.979933110367893,0.58148481373777
5.033444816053512,0.5811775229922788
5.086956521739131,0.5806830215446436
5.1404682274247495,0.5800287040406158
5.193979933110368,0.5792423250564797
5.247491638795987,0.5783516391685202
5.301003344481606,0.5773844009530218
5.354515050167224,0.5763683649862694
5.408026755852843,0.5753312858445471
5.461538461538462,0.5743009181041396
5.51505016722408,0.5733050163413317
5.568561872909699,0.5723713351324079
5.622073578595318,0.5715276290536525
5.6755852842809364,0.5708016526813504
5.729096989966555,0.5702211605917861
5.782608695652174,0.5698139073612442
5.8361204013377925,0.5696076475660091
5.889632107023411,0.5696301357823657
5.94314381270903,0.5699091265865981
5.996655518394649,0.5704723745549916
6.050167224080267,0.5713393874688513
6.103678929765886,0.5724898661355579
6.157190635451505,0.5738915162464765
6.210702341137123,0.5755120410494772
6.264214046822742,0.5773191437924305
6.317725752508361,0.5792805277232068
6.3712374581939795,0.5813638960896765
6.424749163879598,0.5835369521397098
6.478260869565217,0.5857673991211774
6.5317725752508355,0.5880229402819493
6.585284280936454,0.590271278869896
6.638795986622073,0.592480118132888
6.692307692307692,0.5946171613187954
6.74581939799331,0.5966501116754888
6.79933110367893,0.5985466724508384
6.852842809364549,0.6002745468927148
6.906354515050167,0.601801438248988
6.959866220735786,0.6030950497675286
7.013377926421405,0.6041232306597493
7.066889632107023,0.6048714917256882
7.120401337792642,0.6053596451978379
7.173913043478261,0.6056114443243347
7.2274247491638794,0.6056506423533146
7.280936454849498,0.605500992532914
7.334448160535117,0.6051862481112692
7.3879598662207355,0.6047301623365161
7.441471571906354,0.6041564884567915
7.494983277591973,0.6034889797202309
7.548494983277592,0.602751389374971
7.60200668896321,0.6019674706691477
7.655518394648829,0.6011609768508976
7.709030100334448,0.6003556611683568
7.762541806020066,0.5995752768696615
7.816053511705686,0.5988435772029478
7.869565217391305,0.5981843154163521
7.923076923076923,0.5976212447580105
7.976588628762542,0.5971781184760593
8.03010033444816,0.5968775431382242
8.08361204013378,0.596722134693113
8.137123745819398,0.5966975290961487
8.190635451505017,0.5967888227809708
8.244147157190636,0.5969811121812179
8.297658862876254,0.5972594937305292
8.351170568561873,0.5976090638625436
8.404682274247492,0.5980149190109004
8.45819397993311,0.5984621556092382
8.511705685618729,0.5989358700911962
8.565217391304348,0.5994211588904135
8.618729096989966,0.5999031184405289
8.672240802675585,0.6003668451751816
8.725752508361204,0.6007974355280105
8.779264214046822,0.6011799859326546
8.832775919732441,0.6014995928227529
8.88628762541806,0.6017413526319445
8.939799331103679,0.6018903617938683
8.993311036789297,0.6019317167421634
9.046822742474916,0.601853976192045
9.100334448160535,0.6016659173718385
9.153846153846153,0.601383635743522
9.207357859531772,0.6010232368631891
9.26086956521739,0.6006008262869328
9.31438127090301,0.6001325095708464
9.367892976588628,0.5996343922710231
9.421404682274247,0.5991225799435564
9.474916387959865,0.5986131781445397
9.528428093645484,0.598122292430066
9.581939799331103,0.5976660283562287
9.635451505016722,0.5972604914791211
9.68896321070234,0.5969217873548366
9.742474916387959,0.5966660215394682
9.795986622073578,0.5965092995891097
9.849498327759196,0.5964677270598537
9.903010033444815,0.596557409507794
9.956521739130434,0.5967944524890239
10.010033444816052,0.5971949162845329
10.063545150501671,0.5977635407225528
10.11705685618729,0.5984789050057073
10.170568561872908,0.5993159042846714
10.224080267558527,0.6002494337101197
10.277591973244146,0.6012543884327269
10.331103678929765,0.6023056636031678
10.384615384615383,0.603378154372117
10.438127090301002,0.6044467558902491
10.49163879598662,0.605486363308239
10.545150501672241,0.6064718717767614
10.59866220735786,0.607378176446491
10.652173913043478,0.6081801724681024
10.705685618729097,0.6088527549922703
10.759197324414716,0.6093708191696696
10.812709030100335,0.6097092601509749
10.866220735785953,0.6098429730868609
10.919732441471572,0.6097468531280023
10.97324414715719,0.6093957954250737
11.02675585284281,0.6087659170725587
11.080267558528428,0.6078614398725355
11.133779264214047,0.6067146903346788
11.187290969899665,0.6053592169124714
11.240802675585284,0.6038285680593959
11.294314381270903,0.6021562922289353
11.347826086956522,0.6003759378745726
11.40133779264214,0.5985210534497902
11.454849498327759,0.5966251874080712
11.508361204013378,0.5947218882028983
11.561872909698996,0.5928447042877544
11.615384615384615,0.5910271841161222
11.668896321070234,0.5893028761414845
11.722408026755852,0.5877053288173243
11.775919732441471,0.5862680905971244
11.82943143812709,0.5850247099343674
11.882943143812708,0.5840087352825365
11.936454849498327,0.583253715095114
11.989966555183946,0.5827931978255831
12.043478260869565,0.5826549998777983
12.096989966555183,0.5828262341024739
12.150501672240802,0.5832763997558587
12.20401337792642,0.5839749256502599
12.25752508361204,0.5848912405979848
12.311036789297658,0.5859947734113408
12.364548494983277,0.5872549529026351
12.418060200668895,0.5886412078841746
12.471571906354514,0.5901229671682672
12.525083612040133,0.5916696595672197
12.578595317725751,0.5932507138933393
12.632107023411372,0.5948355589589335
12.68561872909699,0.5963936235763094
12.73913043478261,0.5978943365577745
12.792642140468228,0.5993071267156357
12.846153846153847,0.6006014228622003
12.899665551839465,0.6017466538097758
12.953177257525084,0.6027122483706694
13.006688963210703,0.6034676525249476
13.060200668896321,0.6039947588784295
13.11371237458194,0.6043098470595266
13.167224080267559,0.6044350852382141
13.220735785953178,0.6043926415844663
13.274247491638796,0.6042046842682574
13.327759197324415,0.6038933814595626
13.381270903010034,0.6034809013283563
13.434782608695652,0.6029894120446129
13.488294314381271,0.6024410817783071
13.54180602006689,0.6018580786994135
13.595317725752508,0.6012625709779067
13.648829431438127,0.6006767267837613
13.702341137123746,0.6001227142869516
13.755852842809364,0.5996227016574527
13.809364548494983,0.5991988570652388
13.862876254180602,0.5988733486802845
13.91638795986622,0.5986683446725645
13.96989966555184,0.5986060132120535
14.023411371237458,0.598707965004036
14.076923076923077,0.5989782660560495
14.130434782608695,0.5994003269274001
14.183946488294314,0.5999563733617691
14.237458193979933,0.6006286311028386
14.290969899665551,0.6013993258942901
14.34448160535117,0.6022506834798059
14.397993311036789,0.6031649296030674
14.451505016722408,0.6041242900077566
14.505016722408026,0.6051109904375553
14.558528428093645,0.6061072566361454
14.612040133779264,0.6070953143472084
14.665551839464882,0.6080573893144264
14.719063545150501,0.6089757072814815
14.77257525083612,0.6098324939920547
14.826086956521738,0.6106099751898286
14.879598662207357,0.6112903766184847
14.933110367892976,0.6118559240217049
14.986622073578594,0.6122888431431709
15.040133779264213,0.6125736578532237
15.093645484949832,0.6127148942357199
15.14715719063545,0.6127273773865819
15.20066889632107,0.6126260175175333
15.254180602006688,0.6124257248402988
15.307692307692307,0.6121414095666023
15.361204013377927,0.611787981908168
15.414715719063546,0.6113803520767205
15.468227424749164,0.6109334302839833
15.521739130434783,0.6104621267416812
15.575250836120402,0.6099813516615382
15.62876254180602,0.6095060152552785
15.68227424749164,0.6090510277346263
15.735785953177258,0.6086312993113059
15.789297658862877,0.6082617401970413
15.842809364548495,0.6079572606035567
15.896321070234114,0.6077327707425764
15.949832775919733,0.6076031808258247
16.003344481605353,0.6075833999271462
16.05685618729097,0.6076827512700144
16.11036789297659,0.6078920208832809
16.163879598662206,0.6081981544525497
16.217391304347828,0.6085880976634247
16.270903010033443,0.6090487962015095
16.324414715719065,0.6095671957524087
16.37792642140468,0.6101302420017255
16.431438127090303,0.6107248806350645
16.484949832775918,0.6113380573380289
16.53846153846154,0.6119567177962233
16.591973244147155,0.6125678076952511
16.645484949832777,0.6131582727207169
16.698996655518393,0.6137150585582238
16.752508361204015,0.6142251108933763
16.80602006688963,0.6146753754117779
16.859531772575252,0.615052797799033
16.913043478260867,0.6153443237407453
16.96655518394649,0.6155368989225185
17.020066889632105,0.615617666233829
17.073578595317727,0.6155827011691734
17.127090301003342,0.6154404738516014
17.180602006688964,0.6152003673850522
17.23411371237458,0.6148717648734651
17.287625418060202,0.6144640494207785
17.341137123745817,0.6139866041309319
17.39464882943144,0.6134488121078643
17.448160535117054,0.6128600564555149
17.501672240802677,0.6122297202778226
17.55518394648829,0.6115671866787263
17.608695652173914,0.6108818387621655
17.66220735785953,0.6101830596320788
17.71571906354515,0.6094802323924056
17.769230769230766,0.6087827401470848
17.82274247491639,0.6080999660000554
17.876254180602004,0.6074412930552567
17.929765886287626,0.6068161044166275
17.98327759197324,0.6062337831881071
18.036789297658864,0.6057037124736342
18.090301003344482,0.6052352753771483
18.1438127090301,0.604837855002588
18.19732441471572,0.6045208344538928
18.25083612040134,0.6042935968350015
18.304347826086957,0.6041655252498532
18.357859531772576,0.6041460028023871
18.411371237458194,0.6042444125965422
18.464882943143813,0.6044701377362575
18.51839464882943,0.6048325613254719
18.57190635451505,0.6053410664681247
18.62541806020067,0.6060050362681549
18.678929765886288,0.6068338538295016
18.732441471571907,0.6078369022561038
18.785953177257525,0.6090235646519006
18.839464882943144,0.610403224120831
18.892976588628763,0.611985263766834
18.94648829431438,0.613779066693849
19.0,0.6157940160058146


==> data/hist_los.csv <==
dist
0.9985884556085209
1.0
0.06629881806177977
0.15398194278814523
0.08062080273671553
0.3629650241864464
0.36450991354498957
0.15311455539824434
0.19782142216323648
0.27707497124745534
0.20039905793291654
0.1399632038616422
0.3290017042396416
0.558099482647233
0.7150331364254385
0.09793140018269973
0.15595505979001592
0.5436845402462224
0.542616218956657
0.14224228945087028
0.19860179855531168
0.1459240005743163
0.30107052721429806
0.12635261153821503
0.3159951732944871
0.30061005893170156
0.19737445065240988
0.3181379462270316
0.5594853561003935
0.2952414239449689
0.19632684927927851
0.5818769336551666
0.19825260073142195
0.19623101473215898
0.5654779491800084
0.5655786466445626
0.2002362859694206
0.3233162153729586
0.3166255788577916
0.2839725572164823
0.1117509815920821
0.09139264621189248
0.08194605794490886
0.29292107186314065
0.21528071237996513
0.37947654855134394
0.3788613057624105
0.350096575774076
0.3939382270801848
0.39826551917110015
0.5192659516074729
0.5565242752218327
0.5719722340542897
0.10516837017311378
0.19033970878306408
0.08574723920676482
0.18061677372776686
0.41017631048794795
0.5400535411567478
0.5647430230965662
0.5593872571810461
0.45183626602316396
0.1058670507693775
0.2339800914357372
0.5379902570453092
0.4886521906387883
0.4309069933424288
0.4851499098155486
0.45579656799118295
0.4073383313814894
0.5585858060735023
0.404954613864161
0.5800393008904727
0.09675556680717276
0.07759616140205275
0.0966318777638869
0.11705483980843773
0.19286505458926245
0.3626319382017849
0.30865637874436885
0.36858588230579487
0.23800358336204952
0.4026323563518832
0.42532037215510443
0.10154013120943176
0.15246285553672925
0.15713455244166769
0.3968894352872555
0.3523988120941075
0.20355645010034354
0.4025829624161134
0.33571692946457765
0.3947083223961137
0.30002806943296856
0.42521441846551544
0.1626639262169958
0.07303553912474062
0.0457184726300349
0.04171569967790308
0.3607385093814106
0.12246036946740148
0.5262357326909809
0.041644481820741014
0.7667846394565173
0.45474425635868626
0.4332860090742222
0.23895070497610715
0.23794343865407094
0.7695648529386518
0.7452406794509524
0.7676050119591581
0.760380858696839
0.3058195642319895
0.7188639658904793
0.46052587988334037
0.7819826025246984
0.43553141003433016
0.7166870969976271
0.12058823884397195
0.7329136894968808
0.09822087780864223
0.40081592837630176
0.673680010291114
0.7027131009818612
0.10871550427009746
0.7321447766937632
0.18163078952872913
0.7735055641791788
0.2129418255836097
0.48994978799358413
0.5011681892852984
0.12318779770246638
0.10842942818832027
0.27160881163535217
0.1149851564822062
0.42975618757505013
0.449575658202093
0.3652128900257267
0.4258249066146672
0.18170537535626669
0.4295877677402463
0.4209007992816142
0.39650378998720304
0.3224910968749978
0.18211537028055308
0.17748819063222437
0.18182400073018462
0.2667973123843602
0.5167098183606124
0.6064506190423322
0.09554601147555777
0.591609580462516
0.4142762956567116
0.4208375506178563
0.6427391145611591
0.17433755953581098
0.46306410391410124
0.17368670804927078
0.2934708105464231
0.2922755685246125
0.32500126385205486
0.5032681864470936
0.5032027921391636
0.7004301493581255
0.14841002273585904
0.11554455800965151
0.7227320427634603
0.7061266622546034
0.35861728235972135
0.6285454979250991
0.3292370466726868
0.5765241328768844
0.5688521876062882
0.2373704869049511


==> data/hist_mortality.csv <==
dist
1.0
1.0
0.07105770886862686
0.33203013370862455
0.07475404191011326
0.39697273849681025
0.39818022407945414
0.28435811241118125
0.27897349924038023
0.35123754992005185
0.3065991484958461
0.17276095222829735
0.3777329919851978
0.5927995855757049
0.7240237404366224
0.27365304875217505
0.2633404287188905
0.5799752123279186
0.583403227958284
0.2780338530582154
0.32521477605031457
0.19270838706775517
0.35035254137640287
0.1687692791800149
0.34511276279287795
0.35508412048134164
0.23984225159197103
0.34214637725873304
0.5878268223666923
0.3545588060987695
0.2775383940538648
0.6130460133897525
0.33952802933919357
0.2732126062296372
0.602669460150714
0.6026171149930954
0.27315935292488924
0.34918661338890067
0.3476976167550461
0.33211231266167984
0.10303960649261612
0.10741082439748045
0.11311674142041989
0.30962451867143437
0.2293703168912704
0.41785764177051693
0.4162845405235075
0.3973347638024717
0.43277670011846897
0.4305279854858254
0.5351033694448047
0.5802253615175297
0.6054489647938293
0.2035717729986623
0.2970352533453633
0.15311854997362662
0.2728758273707581
0.425468973358748
0.5694895857866317
0.6020374286678268
0.5987450049743754
0.48009447740764455
0.14671677970299632
0.277559212864405
0.22370833462259496
0.5234282103432721
0.4722217746179662
0.5122464130585553
0.484796078778767
0.6017877831989675
0.5934226604201072
0.450417452649326
0.6094978807715581
0.19145568545416553
0.09134061587188966
0.08920537108186694
0.133601185063351
0.19417880073948698
0.424617905975455
0.35099285156462884
0.41917341795815277
0.26472696940313495
0.43806242534106843
0.4720826320847866
0.21776131354707054
0.2441761710279293
0.25920350378144663
0.4453415614229579
0.39328011211990815
0.24095896848745585
0.18036363000652617
0.37952701650766585
0.43897621555636246
0.4677727984744404
0.4733267555097477
0.31630871715849807
0.06816602707656602
0.3746295650637848
0.4010313670109232
0.39673571173604155
0.26952301292024955
0.569010830901028
0.40266200376471106
0.7640926025547108
0.5210138911233262
0.4993533627633553
0.2994698619852849
0.2784484691236746
0.7502840920736392
0.7388943992048488
0.745715289940091
0.7631155068463837
0.41172794609837027
0.7820679536010579
0.5331344594147278
0.787768263487767
0.5155626361402759
0.7857420699399928
0.2094604392660224
0.7996835976906802
0.1572755497762126
0.5368587348797179
0.7346268694054032
0.7664343698627973
0.21614214536188076
0.80088633314087
0.2169829836437875
0.7881748793346226
0.17662294899918343
0.553060297837826
0.5291360185078815
0.12944556698870863
0.31255828131721614
0.382652474465472
0.1269009672387399
0.5368397003123805
0.5347087334394083
0.44321609543521023
0.5163460140412501
0.35027812787558854
0.45314047582270817
0.5309913712775636
0.4888271620060789
0.40351075930021796
0.2521820546683632
0.2349451518185695
0.23683313524693422
0.28731715041882266
0.6368235604116265
0.5375240642178565
0.27475786450355144
0.5820720505508439
0.25322012578262476
0.4166778646568451
0.7071761415471784
0.24806249364044658
0.5356524471347933
0.21255066949598275
0.39839339924937783
0.37287250702002955
0.39676082893168796
0.5193733190525951
0.5193588855228841
0.7635592481204024
0.1598579628009502
0.1894481097839354
0.7912436754854214
0.7835161125766513
0.4630289574854248
0.6736543474451697
0.4043851083557941
0.634378044983529
0.6458619944583965
0.33699630354697535


==> data/hist_readmission.csv <==
dist
0.9999999999999999
1.0
1.0
0.3321845617431739
0.9664628606769481
0.5710407257752668
0.5727010243490908
0.3323088117135284
0.3386704314915731
0.48659742863819416
0.340533472947704
0.1727156525499972
0.5277924925849955
0.8201200862335489
0.8690594143170636
0.22959670146909428
0.135746660067387
0.8101092740998423
0.8088440906245605
0.3157126480108101
0.34287552976671787
0.31320966029591896
0.5337353436245345
0.23269505476452595
0.5226381945436367
0.5131377964499919
0.34725759495452635
0.5402004112170147
0.8227601287735444
0.5047364384134351
0.40270157712714727
0.8498903295768518
0.47476432119798173
0.36570850015381323
0.8374535036316839
0.8374719308271803
0.3676728651659801
0.5115789960357318
0.5067071073070769
0.4550096850839749
0.13237531867574467
0.5359153993540375
0.47954519596625983
0.4164339419736708
0.31852043902937865
0.5881549205652418
0.584940929749272
0.5404014258345351
0.6081396850110388
0.5757258814936788
0.7240423582724718
0.7862743710536398
0.8141822947270871
0.22623641154842997
0.3765940027071644
0.2767903621752038
0.3049096663343251
0.597232549945306
0.7728703762379343
0.8041610976930917
0.8003394353862473
0.6252366119285337
0.11711780733255225
0.41763352039213947
0.3217024469129009
0.6889891708332236
0.635021124411492
0.6889781059461823
0.6678524654001704
0.8095717616412059
0.7972442646875861
0.5187991786420643
0.8197065141963146
0.29496740961603124
0.2591432694479677
0.19515647879501513
0.3336188165293089
0.2917151924062551
0.5961064508021401
0.4737166898579471
0.5657483246955832
0.3585832087021301
0.5991234407438629
0.6449283197903617
0.1914964229683928
0.3082336095781336
0.26315087540853654
0.6176397410128405
0.5239612976228148
0.3741945621549939
0.26115317693447887
0.5284772874559152
0.5863329352820109
0.6386930861552711
0.6454783585740416
0.44412036737505506
0.2694897638281194
0.3298311109790607
0.31582261557006575
0.5671760352779853
0.14119906854035036
0.7968850815936174
0.30615590929760805
0.9691659648612652
0.64079349258487
0.6173912883891906
0.43647862575021956
0.4488574383482621
0.959597604666472
0.9543703722862648
0.9611828443756736
0.9655314772386798
0.537812621362637
0.9053755539152568
0.6445693872430025
0.9901406839567812
0.7137084958466802
0.9106785986740265
0.4345935908653985
0.9123284179797728
0.1928700574441276
0.5966952170362335
0.8552102974001615
0.8792605028539463
0.4445048439366832
0.9167345812221526
0.37976792128354175
0.9905974003899473
0.4098921006693565
0.657645497482527
0.6395924382612477
0.17399101623394453
0.10006519184104803
0.5973853971080527
0.18349842214397846
0.7239175575456667
0.7188507615361456
0.6169075868694633
0.7006864920127127
0.5044373991542792
0.6161049725492219
0.7146869575164022
0.680948178797805
0.6279883318349883
0.4870525046597949
0.4731126722582657
0.4912055985365541
0.3014185516439289
0.6913839868858822
0.6280173944740839
0.5030510138718982
0.7427633765894122
0.2964943530381583
0.5335935558483152
0.8104867136912484
0.370177714169543
0.6328207362815452
0.36987204733206086
0.49314113619193545
0.45461274526972983
0.5036616894829125
0.6291443862918552
0.6291320264337624
0.879501645825959
0.1637509857454965
0.20710247608778826
0.9044962483375583
0.9054391725102294
0.4987108169809014
0.7702420748053682
0.5419247142719761
0.777085139837677
0.7781161404135644
0.4250674156441038


==> data/kaggle_updated.csv <==
X,Y
0.0,0.558
5.0,0.64
10.0,0.696
15.0,0.697
20.0,0.697
25.0,0.698
30.0,0.699
35.0,0.7
40.0,0.728
45.0,0.79
50.0,0.796
55.0,0.798
60.0,0.799
65.0,0.8
70.0,0.8
75.0,0.802
80.0,0.834
85.0,0.862
90.0,0.899
95.0,0.938
100.0,1.0

